Enhancing Skin Lesion Classification Generalization with Active Domain Adaptation

We propose a method to improve the generalization of skin lesion classification models by combining self-supervised learning (SSL) and active domain adaptation (ADA). The main steps of the approach include selection of an SSL pre-trained model on natural image datasets, subsequent SSL retraining on all available skin-lesion datasets, fine-tuning of the model on source domain data with labels, and application of ADA methods on target domain data. The efficacy of the proposed approach is assessed in ten skin lesion datasets with five different ADA methods, demonstrating its potential to improve generalization in settings with different amounts of domain shifts.

==> README.txt <==
Please note that regardless of whether you are using the sample for full paper or the abstract, you must name the file to root.tex and upload together with the cls file and any ofther file(s) necessary to compile your LaTeX to PDF.
